Small-Scale Testbed for Evaluating C-V2X Applications on 5G Cellular Networks

In this work, we present a small-scale testbed for evaluating the real-life performance of cellular V2X (C-V2X) applications on 5G cellular networks. Despite the growing interest and rapid technology development for V2X applications, researchers still struggle to prototype V2X applications with real wireless networks, hardware, and software in the loop in a controlled environment. To help alleviate this challenge, we present a testbed designed to accelerate development and evaluation of C-V2X applications on 5G cellular networks. By including a small-scale vehicle platform into the testbed design, we significantly reduce the time and effort required to test new C-V2X applications on 5G cellular networks. With a focus around the integration of small-scale vehicle platforms, we detail the design decisions behind the full software and hardware setup of commonly needed intelligent transport system agents (e.g. sensors, servers, vehicles). Moreover, to showcase the testbed's capability to produce industrially-relevant, real world performance evaluations, we present an evaluation of a simple test case inspired from shared situational awareness. Finally, we discuss the upcoming use of the testbed for evaluating 5G cellular network-based shared situational awareness and other C-V2X applications.

==> notes.txt <==
Let's go back to define based on real data if a certain scenario is realistic
or not and I wrote to better understand the conditions of our assumptions of
the scenarios in real life. And I'm saying that it's better to define the
assumptions because by defining the assumptions in the right way, it's
basically affecting the evaluation of the applications. For example, I'm Scania
and I want to develop an algorithm or like a method or something and of course
I make assumptions, but those assumptions can be critical of my application and
how I define things in there. And I think that it's important to be realistic
and to base those assumptions on real data and real life circumstances. So
yeah, I think that. And that's what we are trying to do here to basically be
more realistic on the latency, for example, that we can have when sharing data
through network. That is affected based on weather or things like that, could
affect overload, could affect handovers, could affect the message size, the
frequency, could affect the latency and other metrics and also the network
configuration, but that's not the only thing that could affect. So there are
many things that could affect our application and we want to figure out what
they are and how they affect our application and the assumptions we make for
the application and the implications on guarantees that our application make.
Is that everything that we are trying to do in this work? I think mainly we
want to connect those two worlds and the thing is that as we said on the
picture is that we have a certain application that has some assumptions, but
those assumptions are basically need to be realistic and yeah, I think it's not
only about the network configurations, it's about testing in different
conditions. And testing, so the network configurations come in to play when we
are, when we have a certain amount of assumptions or we have an application in
mind and in this sense, the network, the 5G network is also one of our
applications, it's also one of the technologies that we use and we want to
tweak it to provide the proper guarantees to make our assumptions hold in
shared situational awareness and so in that sense, the network is also a type
of ITS application and the 5G network has a number of parameters and design
configurations, design parameters and configurations that we could tweak and
design for the scenario in mind. Does that make sense? So I think that, okay,
one point we need to make here in overview is that the network is an ITS
application, does that make sense? Or the network has, and we should be
specific, the 5G network has the sign, perhaps, that can, but the easy don't
need the 5G, or? No, there's many things, what I'm trying to, I'm trying to
normalize the network in relation to our typical ITS applications. We have
a number of things we could tweak and tune in our assumptions and in the
applications and we have a number of conditions of the application, but we also
have a number of conditions and design parameters and things we can do in the
network, so I'm trying to normalize the two. Does that make sense? So it's good
to define in the overview or like I would say, I don't know if it should be in
the overview or some kind of introduction, but I think we should say what kind
of options we have in the network and what kind of options there are here in
the application. So I think maybe by defining what options we have here and
what options we have in the application, then we can better say how things like
overload, what we have is overload, handovers and metrics like latency, for
example. So that's what we have and also message sizes and frequencies. So
that's what we have here, that's the keywords in this section. But how can we
conclude that those are what we need in this section to better define the
assumptions? Overload, handover. Could be nice if we had recorded the weather
conditions as well. No, I don't think. Also, what else? We have one more thing.
Message size and frequency are important to note here. We also refer to the
paper in this and that's the main difference when you go to real life
experiments because you have things like weather conditions that could affect,
you remember like we did some experiments, that because it was rainy, for
example, it could affect the connectivity as well and we observed higher
latency in those cases because of that. So maybe we should not only mention
those, but also add things like weather, which is not considered when you're
doing simulations. I think we should have it in, not in conclusion, but in,
I don't know if we have maybe discussion here. Maybe. Yeah, we do. We do. But
I think that this is a discussion point. But other things affect connectivity,
but it's not something that we really need to add an example given, because
it's not something that we actually recorded. We observed it as testers, but
not really in code. Yeah, but I don't think that the weather would, like the
testing set up and the things, the scenarios we had would not really be
affected by the weather. No, no, no, I don't agree. But what they point out
about real life circumstances, like compared to simulation, is overload, for
example, which cannot easily be replicated. They don't mention handover in this
paper, but it's a fact and also weather in my opinion. That's why I want our,
I think that it's better for us to, instead of circumstances, we talk about the
deployment of an application, instead of, because we're not trying to...
I think this is the important part, that they look at the communication as
something that exists and they want to measure it if it's good enough. We are
taking more the approach that the network is also something we can design. The
5G network also has a number of things we can design specifically for, or it
can, we can have this scenario, I know we shouldn't use that part, but scenario
with a number of applications and the 5G network and we want to test them in
together as a thing, as a deployment, end-to-end deployment. We don't want to
look only at the network and try to evaluate how, or the communication and
evaluate it as an off-the-shelf product, does that make sense? They even
mentioned that they have, it's important to look at off-the-shelf components,
they said something like that. To assess the real performance of these
technologies, there is still need for an objective and independent one-to-one
comparison of these technologies using off-the-shelf hardware under identical
and real-life traffic conditions. And that's the thing here, they are assessing
the performance as a way to compare existing off-the-shelf solutions. We are
developing a framework that instead should be developing, like driving the
development of network design, infrastructure design and these things. So if
you think we are not, I was looking at that as an evaluation way to better
understand the needs of our application. Yes, in a sense. Yes, but I think that
what I'm trying to get at is that they are comparing, they are doing an
evaluation to compare different technologies. We are looking at a fixed
end-to-end. I do agree with that, but what I'm saying is that my thought was
this one, we have an application and the latency should be 0.1 milliseconds,
let's say, because it's an application, but in this specific location is
a handover happening. So we need to encounter, for that case, that it could
happen. So the maximum latency we could have in this specific location is this
because of the handover event or because of the overload, which we cannot
predict. So we need to set, that means we either need to, when developing our
application, we should encounter this restriction of overload that could affect
the information to be transferred on the right time and either, because we have
this uncertainty, reduce the speed of the vehicle just in case the information
is not there on the right time or because it can happen or because of the
handover, because we know there is a handover event happening in this specific
region, so just in case, tell the vehicle to reduce the speed in order to avoid
latency in this specific scenario, but it's also about the weather. It's not
only about those two events, it's about, for example, when it's rainy, you
could have unexpected latency that you need to kind of encounter if you know
that the weather is in this condition, so you can, in a highway, for example,
you may not have handover event, you may not have overload, but because the
weather is bad and you have like a message that there is a collision in front
of me and the weather is bad, you may not get this message on the right time,
so you need to practically reduce the speed in order to not be, for example, in
a bad situation of not managing to stop on the right time. So what I'm saying
is that I think that weather is the same importance as overload or handover.
I'm not saying we should present it as a result section, not for sure, but we
could say similar events like overload and handover could happen, not similar
events, but events like handover and overload that could be studied are
weather, for example, and needs to be, like, encountered when setting the
limits of latency. Yes. I don't know if it makes sense. It makes sense. It
makes sense. I don't think we should stay there a lot, but the advantage of
making those experiments in real life is that first we can, and also in an
environment that is controlled, is that we can actually measure, overload and
handover in a controlled environment, and we know that is happening for sure,
so we know how many overload we have, how many loads, how much load we have,
and if we have overload and how much is that, and we know when the handover
event is happening, because hand was measured for sure, so we know that
happened. I think that's the... I think the point that we have a controlled
environment is... I'm not saying anything about real life. We should have real
life. It's super important. Yeah, circumstances. Yeah. But it's the framing of
circumstances that something just happens randomly that I don't think is...
I agree it's important, but for the paper and what we're trying to push for,
it's better that we push for something that we have a controlled environment,
than as a discussion point, we have things like weather, like... Could be
further. Like a lot of traffic or a lot of things that isn't controlled in
traffic, that's something that does affect connectivity, but here we have an
opportunity to, in a controlled environment, in this framework, to detect and
mitigate things like overload and handover. So... But the main reason to do
that is to see how those can affect TVAs, like latency. Yes. Awesome. Awesome.
Let's leave that. I think it's good to have an overview of networks and how we
can tolerate this and how we can tolerate application and then make a nice,
like, subsection. So... Let me go through the paper and see when you talk to
me.

/////////////////////////////////////////////////////////////

The integration of application development and network performance evaluation in the context of Connected and Automated Vehicles (CAVs) is pivotal for advancing autonomous driving technologies. This convergence is crucial because the assumptions about network connectivity in application development significantly impact the functionality and safety of CAVs. Conversely, understanding the real-world performance of vehicular networks under various conditions informs and refines these assumptions. Bridging this gap ensures that CAV applications are not only theoretically sound but also practically viable, aligning with the dynamic and complex realities of vehicular network environments. Thus, this interdisciplinary approach is essential for the development of robust and efficient CAVs, marking a significant stride in the evolution of intelligent transportation systems.

Within this integrated system, the types of agents—infrastructure sensors, edge servers, and connected vehicles—play distinct roles, unified by their communication protocols. Infrastructure sensors act as the initial data gatherers, relaying environmental inputs to edge servers via uplink channels. These edge servers, situated within the proximity of network operations, process the incoming data, balancing the computational load and making real-time decisions. The connected vehicles, as end nodes, receive processed information and navigational directives from the edge servers through downlink channels. This high-level communication schema, enabled by the low-latency and high-reliability features of 5G technology, is instrumental in ensuring that CAVs function cohesively within the intelligent transportation ecosystem.
